Video Stream Retrieval of Unseen Queries using Semantic Memory

Retrieval of live, user-broadcast video streams is an under-addressed and increasingly relevant challenge. The on-line nature of the problem requires temporal evaluation and the unforeseeable scope of potential queries motivates an approach which can accommodate arbitrary search queries. To account for the breadth of possible queries, we adopt a no-example approach to query retrieval, which uses a query's semantic relatedness to pre-trained concept classifiers. To adapt to shifting video content, we propose memory pooling and memory welling methods that favor recent information over long past content. We identify two stream retrieval tasks, instantaneous retrieval at any particular time and continuous retrieval over a prolonged duration, and propose means for evaluating them. Three large scale video datasets are adapted to the challenge of stream retrieval. We report results for our search methods on the new stream retrieval tasks, as well as demonstrate their efficacy in a traditional, non-streaming video task.

==> experiments_snippets.txt <==
We adapt two existing video classification datasets to the task of stream retrieval. To simulate streams, we evaluate the performance sequentially across all videos, allowing the algorithm access to only present and past frames.

\textbf{AN} ActivityNet 100 \cite{activitynet} is an action recognition dataset, annotated with 100 classes of actions with temporal extent. As annotations are not provided for the test set, we evaluate on the train and validation data, consisting of 7200 videos. Furthermore, since our video stream retrieval necessitates a zero example approach, we split the dataset along class lines: dividing the aggregated train and validation sets into videos containing a disjoint set of class annotations. Our validation and test splits contain the videos of 40 and 60 random classes, respectively.

\textbf{FCVS} We use a subset of the Fudan-Columbia Videos \cite{fcvid} dataset, composed of 25 videos per class randomly selected from the full FCVID dataset, covering 239 classes. The annotation type of classes in FCVS can range between objects, locations, scenes, and actions. This helps to emulate the wide range of query types a stream retrieval system needs to be able to handle. FCVS does not contain temporal extent of its annotations, so every class is assumed to be relevant for the duration of the video. The number of videos per class was chosen to closely emulate the total number of videos in ActivityNet.

\textbf{AN-L and FCVS-L} In addition to evaluating on short, web videos themselves, these datasets are adapted to simulate longer streams with varied content. To accomplish this, individual videos are randomly concatenated until the simulated stream is at least 30 minutes long. Annotations from the original videos are propagated to these concatenated videos. %We report the continuous retrieval results on these longer videos, as well as instantaneous retrieval.

\textbf{TRECVID2013 MED} The novelty of stream retrieval means there is no state of the art. To evaluate the efficacy of a memory-based approach against published results, results are also reported on the testval set of the MED benchmark from TRECVID2013, composed of 27k videos and 20 event classes. To facilitate comparison, the setting used by \cite{jain2015objects} is replicated. Namely, whole-video zero-shot retrieval using only the event name.% (e.g., \emph{dog show} or \emph{wedding proposal}). 



==> images/rollingconceptbins.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rollingconceptbins.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{215.67104492bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33665641)%
    \put(0,0){\includegraphics[width=\textwidth]{images/rollingconceptbins.pdf}}%
    \put(0.7143024,0.15488068){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{xt}}}%
    \put(0.58286829,0.15488068){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{xt-1}}}%
    \put(0.45143485,0.15488068){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{xt-2}}}%
    \put(0.18856707,0.15488068){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{xt-k}}}%
    \put(0.84573629,0.15488068){\color[rgb]{0.50196078,0,0}\makebox(0,0)[b]{\smash{xt+1}}}%
    \put(0.05689727,0.18004968){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$bar{x}_{0..t-k-1}$}}}%
    \put(0.96108077,0.14930443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.96108077,0.0176172){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t+1}}}%
    \put(0.7143024,0.02344679){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{xt+1}}}%
    \put(0.58286829,0.02344679){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{xt}}}%
    \put(0.45143485,0.02344679){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{xt-1}}}%
    \put(0.18856707,0.02344679){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{xt-k+1}}}%
    \put(0.84573629,0.02344679){\color[rgb]{0.50196078,0,0}\makebox(0,0)[b]{\smash{xt+2}}}%
    \put(0.05689727,0.04861579){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{_
x
0..t-k}}}%
    \put(0.44892157,0.31540732){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Temporally
Local Information}}}%
    \put(0.05388704,0.31541457){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Past
Context}}}%
    \put(0.84524251,0.27831379){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Future
}}}%
  \end{picture}%
\endgroup%

